Joint Traffic Offloading and Aging Control in 5G IoT Networks

The widespread adoption of 5G cellular technology will evolve as one of the major drivers for the growth of IoT-based applications. In this paper, we consider a Service Provider (SP) that launches a smart city service based on IoT data readings: in order to serve IoT data collected across different locations, the SP dynamically negotiates and rescales bandwidth and service functions. 5G network slicing functions are key to lease an appropriate amount of resources over heterogeneous access technologies and different site types. Also, different infrastructure providers will charge slicing service depending on specific access technology supported across sites and IoT data collection patterns. We introduce a pricing mechanism based on Age of Information (AoI) to reduce the cost of SPs. It provides incentives for devices to smooth traffic by shifting part of the traffic load from highly congested and more expensive locations to lesser charged ones, while meeting QoS requirements of the IoT service. The proposed optimal pricing scheme comprises a two-stage decision process, where the SP determines the pricing of each location and devices schedule uploads of collected data based on the optimal uploading policy. Simulations show that the SP attains consistent cost reductions tuning the trade-off between slicing costs and the AoI of uploaded IoT data.

==> notes.txt <==
incentives 

offloading

IoT + traffic offloading

freshness of data / bandwidth control




This work is motivated by two  control problems: traffic offloading and aging control.
Traffic offloading is enabled by 5G technology in a smooth way through slicing.  Aging control is required 
by sensing applications, typical of IoT systems.  Although there is a vast literature on those two 
problems, we are unaware of prior work that considered the two problems in a unified framework.  One of our aims
is to bridge that gap.


policy state is constrained by trajectories of users

solution p_1 is based on space of all policies

how large is the set of policies based on incentives with respect to the more general problem that we solved accounting for p_1

for every solution to the optimization problem, we can find a policy

(note that optimization with constraints in not convex)


economics -- we do not deal with the problem of equilibrium etc so better not to relate too much to economics
-- remove ambiguity (not pricing theory and so on)


